Efficient Data Race Detection of Async-Finish Programs Using Vector Clocks

Existing data race detectors for task-based programs incur significant run time and space overheads. The overheads arise because of frequent lookups in fine-grained tree data structures to check whether two accesses can happen in parallel. This work shows how to efficiently apply vector clocks for dynamic data race detection of async-finish programs with locks. Our proposed technique, FastRacer, builds on the FastTrack algorithm with per-task and per-variable optimizations to reduce the size of vector clocks. FastRacer exploits the structured parallelism of async-finish programs to use a coarse-grained encoding of the dynamic task inheritance relations to limit the metadata in the presence of many concurrent readers. Our evaluation shows that FastRacer substantially improves time and space overheads over FastTrack, and is competitive with the state-of-the-art data race detectors for async-finish programs with locks.

==> abstract.txt <==
Existing data race detectors for task-based programs incur significant run time and space overheads. The overheads arise because of frequent lookups in fine-grained tree data structures to check whether two accesses can happen in parallel.

This work shows how to efficiently apply vector clocks for dynamic race detection of async-finish programs with locks. Our proposed technique, FastRacer, builds on the FastTrack algorithm with per-task and per-variable optimizations to reduce the size of vector clocks. FastRacer exploits the structured parallelism of async-finish programs to use a coarse-grained encoding of the dynamic task inheritance relations to limit the metadata in the presence of many concurrent readers. Our evaluation shows that FastRacer improves time and space overheads over FastTrack and is competitive with the state-of-the-art data race detectors for async-finish programs with locks.


==> notes.txt <==
Scalable and Precise Dynamic Datarace Detection for Structured Parallelism
Provably Good and Practically Efficient Parallel Race Detection for Fork-Join Programs
On-the-Fly Maintenance of Series-Parallel Relationships in Fork-Join Multithreaded Programs
Parallel Data Race Detection for Task Parallel Programs with Locks
Instrumentation Bias for Dynamic Data Race Detection
SLIMFAST: Reducing Metadata Redundancy in Sound and Complete Dynamic Data Race Detection
Work-First and Help-First Scheduling Policies for Async-Finish Task Parallelism

Async-finish semantics is more general than spawn-sync constructs and can express a broader set of computation graphs.

In an unstructured fork-join program, a task can join with any other task.

